An Inexact Semi-smooth Newton Method on Riemannian Manifolds with Application to Duality-based Total Variation Denoising

We propose a higher-order method for solving non-smooth optimization problems on manifolds. In order to obtain superlinear convergence, we apply a Riemannian Semi-smooth Newton method to a non-smooth non-linear primal-dual optimality system based on a recent extension of Fenchel duality theory to Riemannian manifolds. We also propose an inexact version of the Riemannian Semi-smooth Newton method and prove conditions for local linear and superlinear convergence that hold independent of the sign of the curvature. Numerical experiments on l2-TV-like problems with dual regularization confirm superlinear convergence on manifolds with positive and negative curvature.

==> additional-experiment/experiments/article-RSSN-scaling-of-algorithm-2021-05-06-11-49-03/result-S2.txt <==
\begin{table}[h!]
   \begin{tabular}{c|c|c|c|c|c}
   \hline \hline
   \multicolumn{2}{c|}{$\lambda =$ 1.0e-6 } &\multicolumn{2}{c|}{lRCPA} & \multicolumn{2}{c}{PD-RSSN} \\ \hline
   d & $t_0$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   4 & 0.124454 & 6.627696 &  1541  &  0.191708 &  6 \\ \hline
   8 & 0.071585 & 15.098609 &  901  &  4.331189 &  8 \\ \hline
   12 & 0.351653 & 31.457687 &  879  &  11.688816 &  11 \\ \hline
   16 & 0.546621 & 47.676595 &  812  &  34.437722 &  9 \\ \hline
   20 & 1.023589 & 270.611228 &  2886  &  144.346298 &  13 \\ \hline
   \\ \hline \hline
   \end{tabular}
   \end{table}

==> additional-experiment/experiments/article-RSSN-scaling-of-algorithm-2021-05-06-11-49-03/result-SPD3.txt <==
\begin{table}[h!]
   \begin{tabular}{c|c|c|c|c|c}
   \hline \hline
   \multicolumn{2}{c|}{$\lambda =$ 1.0e-6 } &\multicolumn{2}{c|}{lRCPA} & \multicolumn{2}{c}{PD-RSSN} \\ \hline
   d & $t_0$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   2 & 0.255001 & 0.815486 &  43  &  1.303638 &  3 \\ \hline
   4 & 0.14619 & 4.894548 &  76  &  22.395377 &  9 \\ \hline
   6 & 0.4514 & 26.762438 &  198  &  56.374122 &  10 \\ \hline
   8 & 0.552799 & 113.13412 &  489  &  149.000946 &  14 \\ \hline
   10 & 0.861587 & 143.512516 &  408  &  234.097349 &  12 \\ \hline
   \\ \hline \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-comparison-of-algorithms-2020-12-23-18-16-52 copy/result-S2.txt <==
\begin{table}[h!]
   \begin{tabular}{l|l|l|c|l|c|l|c}
   \hline \hline
   $\lambda$ = 1.0e-6 & $ t_0 $ =  2.499&\multicolumn{2}{l|}{$\epsilon = 1e-2$} & \multicolumn{2}{l|}{$\epsilon = 1e-4$} & \multicolumn{2}{l}{$\epsilon = 1e-6$} \\ \hline
   Method & $X(p^*)$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   lRCPA  & 88.23332 &  44.859 &  193  &  164.766 &  697 & 809.953 & 2886  \\ \hline
   lRSSN  & 88.233315  &  318.11 &  10 & 357.812 & 11  & 415.469 & 13  \\ \hline \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-comparison-of-algorithms-2020-12-23-18-16-52 copy/result-SPD3.txt <==
\begin{table}[h!]
   \begin{tabular}{l|l|l|c|l|c|l|c}
   \hline \hline
   $\lambda$ = 1.0e-6 & $ t_0 $ =  1.469&\multicolumn{2}{l|}{$\epsilon = 1e-2$} & \multicolumn{2}{l|}{$\epsilon = 1e-4$} & \multicolumn{2}{l}{$\epsilon = 1e-6$} \\ \hline
   Method & $X(p^*)$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   lRCPA  & 59.47371 &  9.641 &  18  &  52.125 &  97 & 1312.469 & 2500  \\ \hline
   lRSSN  & 59.473713  &  242.593 &  5 & 377.547 & 8  & 571.953 & 12  \\ \hline \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-comparison-of-algorithms-2020-12-23-18-16-52/log.txt <==
Results folder is results/article-RSSN-comparison-of-algorithms-2021-06-24-11-39-45/


==> experiments/article-RSSN-comparison-of-algorithms-2020-12-23-18-16-52/result-S2.txt <==
\begin{table}[h!]
   \begin{tabular}{l|l|l|c|l|c|l|c}
   \hline \hline
   $\lambda$ = 1.0e-6 & $ t_0 $ =  1.186457&\multicolumn{2}{l|}{$\epsilon = 1e-2$} & \multicolumn{2}{l|}{$\epsilon = 1e-4$} & \multicolumn{2}{l}{$\epsilon = 1e-6$} \\ \hline
   Method & $X(p^*)$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   lRCPA  & 88.23332 &  18.810665 &  193  &  63.415557 &  697 & 272.852152 & 2886  \\ \hline
   lRSSN  & 88.233315  &  112.941421 &  10 & 124.639799 & 11  & 158.592532 & 13  \\ \hline \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-comparison-of-algorithms-2020-12-23-18-16-52/result-SPD3.txt <==
\begin{table}[h!]
   \begin{tabular}{l|l|l|c|l|c|l|c}
   \hline \hline
   $\lambda$ = 1.0e-6 & $ t_0 $ =  1.470489&\multicolumn{2}{l|}{$\epsilon = 1e-2$} & \multicolumn{2}{l|}{$\epsilon = 1e-4$} & \multicolumn{2}{l}{$\epsilon = 1e-6$} \\ \hline
   Method & $X(p^*)$ & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   lRCPA  & 59.473667 &  7.307963 &  18  &  37.171308 &  95 & 152.828919 & 408  \\ \hline
   lRSSN  & 59.473663  &  106.295191 &  5 & 158.704971 & 8  & 237.312983 & 12  \\ \hline \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-inexact-semismooth-Newton-S2-2020-12-24-15-37-33 copy/log.txt <==
Results folder is results/article-RSSN-inexact-semismooth-Newton-S2-2020-12-24-15-37-33/
[0005.3120] # 0 | Change: - | RelError: 1. | F(p) = 23.02384579823541
[0005.8440] # 1 | Change: 2.383995223453894e-9 | RelError: 1.0549013854824532 | F(p) = 23.023845795851415
[0005.9220] # 2 | Change: 8.214286664783755 | RelError: 0.6733865704937683 | F(p) = 14.80955913106766
[0006.0000] # 3 | Change: 3.5006275411264696 | RelError: 0.480885024013068 | F(p) = 11.30893158994119
[0006.0620] # 4 | Change: 1.1381239743445288 | RelError: 0.39300166297432537 | F(p) = 10.170807615596662
[0006.2030] # 5 | Change: 0.37356570544302237 | RelError: 0.35187482660522473 | F(p) = 9.79724191015364
[0006.2340] # 6 | Change: 0.16446907958555101 | RelError: 0.3292060537088127 | F(p) = 9.632772830568088
[0006.2810] # 7 | Change: 0.11818728458254846 | RelError: 0.3145453131593693 | F(p) = 9.51458554598554
[0006.3590] # 8 | Change: 0.08531342600786118 | RelError: 0.3043526184088744 | F(p) = 9.429272119977679
[0006.4530] # 9 | Change: 0.057515547549058965 | RelError: 0.29704137854694534 | F(p) = 9.37175657242862
[0006.5160] # 10 | Change: 0.03670953896042484 | RelError: 0.29160711271315826 | F(p) = 9.335047033468195
[0006.5930] # 11 | Change: 0.022136983703907376 | RelError: 0.2873868511265631 | F(p) = 9.312910049764287
[0006.6560] # 12 | Change: 0.012265513524290839 | RelError: 0.28397579491257596 | F(p) = 9.300644536239997
[0006.7500] # 13 | Change: 0.005715200636597473 | RelError: 0.28113507735914517 | F(p) = 9.294929335603399
[0006.8120] # 14 | Change: 0.0015004577698398691 | RelError: 0.2787169606724829 | F(p) = 9.29342887783356
[0006.8590] # 15 | Change: 0.0010964620618967302 | RelError: 0.27662142323795996 | F(p) = 9.294525339895456
[0006.9060] # 16 | Change: 0.0026400037733846915 | RelError: 0.27152923972354504 | F(p) = 9.29716534366884
[0006.9530] # 17 | Change: 0.0016768937471578482 | RelError: 0.26975558151964085 | F(p) = 9.295488449921683
[0006.9990] # 18 | Change: 0.014737329172653801 | RelError: 0.26620556716541954 | F(p) = 9.280751120749029
[0007.0460] # 19 | Change: 0.016568272076789015 | RelError: 0.2570584132186712 | F(p) = 9.26418284867224
[0007.0940] # 20 | Change: 0.021705258014270257 | RelError: 0.2470155158556054 | F(p) = 9.24247759065797
[0007.1560] # 21 | Change: 0.03765015785357306 | RelError: 0.2332367386803007 | F(p) = 9.204827432804397
[0007.2970] # 22 | Change: 0.04232165228593132 | RelError: 0.22054204564610605 | F(p) = 9.162505780518465
[0007.3280] # 23 | Change: 0.05781408039677949 | RelError: 0.20917572463808423 | F(p) = 9.104691700121686
[0007.3910] # 24 | Change: 0.05310144557544483 | RelError: 0.1946867837055664 | F(p) = 9.051590254546241
[0007.4530] # 25 | Change: 0.025738260266912505 | RelError: 0.17832413533683145 | F(p) = 9.025851994279328
[0007.5310] # 26 | Change: 0.020623571704220467 | RelError: 0.16496535694979814 | F(p) = 9.046475565983549
[0007.5940] # 27 | Change: 0.012880374829178365 | RelError: 0.15242155235707724 | F(p) = 9.059355940812727
[0007.6400] # 28 | Change: 0.030494788188692112 | RelError: 0.13928902074507338 | F(p) = 9.028861152624035
[0007.7020] # 29 | Change: 0.04766666951191034 | RelError: 0.13024157579519743 | F(p) = 8.981194483112125
[0007.8120] # 30 | Change: 0.06129035093499979 | RelError: 0.11813311375724848 | F(p) = 8.919904132177125
[0007.8590] # 31 | Change: 0.06834124889592985 | RelError: 0.10557366206908449 | F(p) = 8.851562883281195
[0007.9220] # 32 | Change: 0.055531925063638354 | RelError: 0.09463039355716649 | F(p) = 8.796030958217557
[0008.9060] # 0 | Change: - | RelError: 1. | F(p) = 8.796030958217557
[0015.9060] # 1 | Change: 0.017028460305576587 | RelError: 2.700254267156405 | F(p) = 8.813059418523133
[0016.9680] # 2 | Change: 0.0907150974797819 | RelError: 0.3647560002721718 | F(p) = 8.722344321043352
[0018.0160] # 3 | Change: 0.2219021712902709 | RelError: 0.013164050243596683 | F(p) = 8.50044214975308
[0018.8590] # 4 | Change: 0.0002210885328466361 | RelError: 0.0010286944540538346 | F(p) = 8.500663238285927
[0019.7650] # 5 | Change: 0.00038589788461784735 | RelError: 4.186500516287849e-7 | F(p) = 8.50027734040131
[0019.8740] # 0 | Change: - | RelError: 1. | F(p) = 8.796030958217557
[0020.8440] # 1 | Change: 0.3286284197596867 | RelError: 3.6585408737362557 | F(p) = 9.124659377977244
[0021.7650] # 2 | Change: 1.0035405733881433 | RelError: 1.7866833270014055 | F(p) = 10.128199951365387
[0022.6870] # 3 | Change: 0.9993493699008678 | RelError: 2.9067901488011287 | F(p) = 9.128850581464519
[0023.6560] # 4 | Change: 0.8882214923216587 | RelError: 1.435958382751194 | F(p) = 10.017072073786178
[0024.6250] # 5 | Change: 0.8989061608704496 | RelError: 0.9528239398855198 | F(p) = 9.118165912915728
[0025.5000] # 6 | Change: 0.3138876925023091 | RelError: 0.41691857247773434 | F(p) = 8.80427822041342
[0026.4530] # 7 | Change: 0.16244686451473456 | RelError: 0.18085238909863594 | F(p) = 8.641831355898685
[0027.3130] # 8 | Change: 0.08716605511948039 | RelError: 0.07746510543000712 | F(p) = 8.554665300779204
[0028.3280] # 9 | Change: 0.02604140217248485 | RelError: 0.03532667528654628 | F(p) = 8.52862389860672
[0029.2340] # 10 | Change: 0.017078933647775685 | RelError: 0.015122445263181725 | F(p) = 8.511544964958944
[0030.2020] # 11 | Change: 0.00664522688113145 | RelError: 0.007002562846744992 | F(p) = 8.504899738077812
[0031.1090] # 12 | Change: 0.0021439331534178763 | RelError: 0.00309550963829539 | F(p) = 8.502755804924394
[0032.0470] # 13 | Change: 0.0016902444881985446 | RelError: 0.001248758944999647 | F(p) = 8.501065560436196
[0032.9680] # 14 | Change: 0.00039676440084512876 | RelError: 0.0005185653115636307 | F(p) = 8.50066879603535
[0033.8750] # 15 | Change: 0.0002175316628711954 | RelError: 0.0002290332878075468 | F(p) = 8.50045126437248
[0035.0460] # 16 | Change: 0.00010720840703370982 | RelError: 9.915656787239379e-5 | F(p) = 8.500344055965446
[0035.9680] # 17 | Change: 3.063129189939673e-5 | RelError: 4.261436191913538e-5 | F(p) = 8.500313424673546
[0036.9210] # 18 | Change: 2.455140718282678e-5 | RelError: 1.8431059111456043e-5 | F(p) = 8.500288873266364
[0037.8120] # 19 | Change: 5.819008350727017e-6 | RelError: 7.85761599082906e-6 | F(p) = 8.500283054258013
[0038.7340] # 20 | Change: 2.9469823807914963e-6 | RelError: 3.137541359599035e-6 | F(p) = 8.500280107275632
[0039.6870] # 21 | Change: 2.1389656215120567e-6 | RelError: 1.4115173794235868e-6 | F(p) = 8.50027796831001
[0040.4840] # 22 | Change: 5.611547315709231e-7 | RelError: 8.630668989376993e-7 | F(p) = 8.500277407155279
[0040.4990] # 0 | Change: - | RelError: 1. | F(p) = 8.796030958217557
[0041.5620] # 1 | Change: 0.35463262982128185 | RelError: 3.034084315989452 | F(p) = 9.150663588038839
[0042.5460] # 2 | Change: 0.281945166033573 | RelError: 0.9155031827143431 | F(p) = 9.432608754072412
[0043.5930] # 3 | Change: 0.8516166524596116 | RelError: 0.15266321881559616 | F(p) = 8.5809921016128
[0044.5930] # 4 | Change: 0.06730298557022785 | RelError: 0.017145504238522853 | F(p) = 8.513689116042572
[0045.4840] # 5 | Change: 0.011986708787036449 | RelError: 0.00175473114058315 | F(p) = 8.501702407255536
[0046.4220] # 6 | Change: 0.0013372737133199308 | RelError: 0.0001248180484623451 | F(p) = 8.500365133542216
[0047.2500] # 7 | Change: 8.088378187842693e-5 | RelError: 7.37676587840355e-6 | F(p) = 8.500284249760337
[0048.1400] # 8 | Change: 6.879058471298549e-6 | RelError: 7.510520305844639e-7 | F(p) = 8.500277370701866


==> experiments/article-RSSN-inexact-semismooth-Newton-S2-2020-12-24-15-37-33 copy/timing-S2.txt <==
t₀ = 7.501 | t₁ = 11.671 | t₂ = 20.61 | t₃ = 7.641

==> experiments/article-RSSN-inexact-semismooth-Newton-S2-2020-12-24-15-37-33/log.txt <==
Results folder is results/article-RSSN-inexact-semismooth-Newton-S2-2021-06-24-12-14-19/


==> experiments/article-RSSN-inexact-semismooth-Newton-S2-2020-12-24-15-37-33/timing-S2.txt <==
t₀ = 7.501 | t₁ = 11.671 | t₂ = 20.61 | t₃ = 7.641

==> experiments/article-RSSN-known-minimizers-2020-12-23-17-23-25/result.txt <==
\begin{table}[h!]
\centering
\begin{tabular}{c|c|c}
\hline\hline
 &  Cold start  & Warm start  \\ \hline
$\mathcal{M}$ &   $d_{\mathcal{M}}(p^*,\tilde{p})$ & $d_{\mathcal{M}}(p^*,\tilde{p})$ \\ \hline
$S^2$ &3.2953753&  0.0 \\ \hline
$\mathcal{P}(3)$ &2.1286297e-13&  1.8381813e-13\\ \hline\hline
\end{tabular}
\end{table}

==> experiments/article-RSSN-known-minimizers-2020-12-23-17-23-25/runtimes-S2.txt <==
runtime cold start: 5.187 |runtime warm start: 0.782

==> experiments/article-RSSN-known-minimizers-2020-12-23-17-23-25/runtimes-SPD3.txt <==
runtime cold start: 5.062 |runtime warm start: 4.641

==> experiments/article-RSSN-scaling-of-algorithm-2021-05-06-17-22-48/log.txt <==
Results folder is results/article-RSSN-scaling-of-algorithm-2021-05-06-19-21-58/
[0000.0001] Scale = 10
[0000.0008] Doing Pre-steps
[0000.1080] # 0 | Change: - | RelError: 1. | F(p) = 50.389501731752276
[0000.1306] # 1 | Change: 0.0 | RelError: 1.0214881409281504 | F(p) = 50.389501731752276
[0000.1554] # 2 | Change: 3.0018372057765177 | RelError: 0.9189000909160308 | F(p) = 47.38766452597576
[0000.1783] # 3 | Change: 2.7519914129935046 | RelError: 0.7704765342797318 | F(p) = 44.63567311298225
[0000.2400] # 4 | Change: 2.202617641964167 | RelError: 0.6091965477036728 | F(p) = 42.433055471018086
[0000.2629] # 5 | Change: 1.5720943041998225 | RelError: 0.49263787382783325 | F(p) = 40.860961166818264
[0000.2633] Clear cache
[0000.3323] # 0 | Change: - | RelError: 1. | F(p) = 40.860961166818264
[0000.3558] # 1 | Change: 0.7707600698477677 | RelError: 0.802450932786716 | F(p) = 40.090201096970496
[0000.3784] # 2 | Change: 0.4171855969408327 | RelError: 0.6428053154439635 | F(p) = 39.67301550002966
[0000.4002] # 3 | Change: 0.05583264362910967 | RelError: 0.5377586917809851 | F(p) = 39.617182856400554
[0000.7375] # 0 | Change: - | RelError: 1. | F(p) = 40.860961166818264
[0001.7820] # 1 | Change: 1.9117614880404403 | RelError: 3.876440806864965 | F(p) = 38.94919967877782
[0002.5382] # 2 | Change: 2.110686419182265 | RelError: 0.7949325356802042 | F(p) = 41.05988609796009
[0003.3714] # 3 | Change: 3.9965702446749702 | RelError: 0.5304918123669722 | F(p) = 37.06331585328512
[0003.3729] # 1 | Solve with lRCPA
[0003.4079] # 0 | Change: - | RelError: 1. | F(p) = 40.860961166818264
[0003.5092] # 1 | Change: 0.7707600698477677 | RelError: 0.802450932786716 | F(p) = 40.090201096970496
[0003.5113] # 1 | Solve with RSSN
[0003.5138] # 0 | Change: - | RelError: 1. | F(p) = 40.860961166818264
[0004.3054] # 1 | Change: 1.9117614880404403 | RelError: 3.876440806864965 | F(p) = 38.94919967877782
[0005.0651] # 2 | Change: 2.110686419182265 | RelError: 0.7949325356802042 | F(p) = 41.05988609796009
[0005.7896] # 3 | Change: 3.9965702446749702 | RelError: 0.5304918123669722 | F(p) = 37.06331585328512
[0006.5755] # 4 | Change: 0.09226604768360858 | RelError: 0.0455307802824718 | F(p) = 36.97104980560151
[0007.2937] # 5 | Change: 0.025556904697950245 | RelError: 0.29351077285312327 | F(p) = 36.94549290090356
[0008.0152] # 6 | Change: 0.00675991809323051 | RelError: 0.01953699936161838 | F(p) = 36.93873298281033
[0008.8976] # 7 | Change: 0.0038929705777803747 | RelError: 0.00014783814563949598 | F(p) = 36.93484001223255
[0009.4918] # 8 | Change: 1.6047312961120497e-5 | RelError: 1.7941367001571776e-6 | F(p) = 36.93482396491959
[0009.7185] Scale = 15
[0009.7222] Doing Pre-steps
[0009.7806] # 0 | Change: - | RelError: 1. | F(p) = 77.55755769304528
[0009.9028] # 1 | Change: 1.3994849723530933e-10 | RelError: 1.0126961218788175 | F(p) = 77.55755769318523
[0009.9424] # 2 | Change: 2.7327925105900874 | RelError: 0.95773920960125 | F(p) = 74.82476518259514
[0010.0165] # 3 | Change: 2.4943665003478657 | RelError: 0.9212536797591101 | F(p) = 72.33039868224728
[0010.0580] # 4 | Change: 2.1037427310701275 | RelError: 0.8319560334256477 | F(p) = 70.22665595117715
[0010.0995] # 5 | Change: 1.539260305882351 | RelError: 0.7027558914901016 | F(p) = 68.6873956452948
[0010.1375] # 6 | Change: 1.6656032235552942 | RelError: 0.5784877255284827 | F(p) = 67.0217924217395
[0010.2075] # 7 | Change: 1.278657624720097 | RelError: 0.480651598893067 | F(p) = 65.74313479701941
[0010.2079] Clear cache
[0010.2222] # 0 | Change: - | RelError: 1. | F(p) = 65.74313479701941
[0010.2625] # 1 | Change: 0.6082647492433324 | RelError: 0.8455435513577304 | F(p) = 65.13487004777608
[0010.3019] # 2 | Change: 0.2583152836787974 | RelError: 0.6426695246039149 | F(p) = 64.87655476409728
[0010.3541] # 3 | Change: 0.12100696972804315 | RelError: 0.5361774570777291 | F(p) = 64.75554779436924
[0010.3555] # 0 | Change: - | RelError: 1. | F(p) = 65.74313479701941
[0013.1048] # 1 | Change: 2.606196249067409 | RelError: 9.909511267894837 | F(p) = 68.34933104608682
[0015.4932] # 2 | Change: 13.87086334357761 | RelError: 1.090899269350549 | F(p) = 82.22019438966443
[0017.9435] # 3 | Change: 17.804410482511713 | RelError: 4.397357543940334 | F(p) = 64.41578390715271
[0017.9447] # 2 | Solve with lRCPA
[0018.0216] # 0 | Change: - | RelError: 1. | F(p) = 65.74313479701941
[0018.0882] # 1 | Change: 0.6082647492433324 | RelError: 0.8455435513577304 | F(p) = 65.13487004777608
[0018.0886] # 2 | Solve with RSSN
[0018.0894] # 0 | Change: - | RelError: 1. | F(p) = 65.74313479701941
[0020.6578] # 1 | Change: 2.606196249067409 | RelError: 9.909511267894837 | F(p) = 68.34933104608682
[0023.4443] # 2 | Change: 13.87086334357761 | RelError: 1.090899269350549 | F(p) = 82.22019438966443
[0025.8524] # 3 | Change: 17.804410482511713 | RelError: 4.397357543940334 | F(p) = 64.41578390715271
[0028.5108] # 4 | Change: 3.995680914191496 | RelError: 0.5867158015307344 | F(p) = 68.41146482134421
[0030.9531] # 5 | Change: 5.607200751460269 | RelError: 1.059078282905712 | F(p) = 62.80426406988394
[0033.4368] # 6 | Change: 0.05894299297364114 | RelError: 0.1447536311628044 | F(p) = 62.7453210769103
[0036.2199] # 7 | Change: 0.3150786947281432 | RelError: 0.021410106051436367 | F(p) = 62.43024238218216
[0038.9159] # 8 | Change: 0.006045788313912226 | RelError: 0.002948453359757378 | F(p) = 62.424196593868245
[0041.4321] # 9 | Change: 0.0002785304627010987 | RelError: 3.817368433971357e-5 | F(p) = 62.423918063405544
[0044.0947] # 10 | Change: 4.114550741007861e-6 | RelError: 5.110916082185383e-8 | F(p) = 62.4239139488548
[0044.2823] Scale = 20
[0044.2837] Doing Pre-steps
[0044.3123] # 0 | Change: - | RelError: 1. | F(p) = 104.64869800053407
[0044.4058] # 1 | Change: 1.9382184746064013e-10 | RelError: 1.0088400332325818 | F(p) = 104.64869800072789
[0044.4956] # 2 | Change: 2.594891280371783 | RelError: 0.9778000173817227 | F(p) = 102.0538067203561
[0044.5866] # 3 | Change: 2.083740644209527 | RelError: 1.0203680243975546 | F(p) = 99.97006607614658
[0044.6788] # 4 | Change: 0.4984072121568772 | RelError: 1.0480548812276629 | F(p) = 99.4716588639897
[0044.7807] # 5 | Change: 1.0681961603280143 | RelError: 1.090041559739109 | F(p) = 100.53985502431772
[0044.8733] # 6 | Change: 0.10520571021932312 | RelError: 0.9274788626523435 | F(p) = 100.64506073453704
[0044.9676] # 7 | Change: 1.0678963757934383 | RelError: 0.8507398175957193 | F(p) = 99.5771643587436
[0045.0644] # 8 | Change: 2.4084492989070014 | RelError: 0.657161220832149 | F(p) = 97.1687150598366
[0045.1612] # 9 | Change: 2.8673024666364455 | RelError: 0.5692382797229193 | F(p) = 94.30141259320015
[0045.2674] # 10 | Change: 2.0850798701888493 | RelError: 0.426827828651525 | F(p) = 92.2163327230113
[0045.2677] Clear cache
[0045.2945] # 0 | Change: - | RelError: 1. | F(p) = 92.2163327230113
[0045.3911] # 1 | Change: 0.9338289143939704 | RelError: 0.7761187995784632 | F(p) = 91.28250380861734
[0045.4862] # 2 | Change: 0.2392939464334063 | RelError: 0.704578463613989 | F(p) = 91.52179775505074
[0045.5904] # 3 | Change: 0.7362318309939866 | RelError: 0.537648461189494 | F(p) = 90.78556592405675
[0045.5920] # 0 | Change: - | RelError: 1. | F(p) = 92.2163327230113
[0057.6484] # 1 | Change: 0.545787240727222 | RelError: 9.6983364625381 | F(p) = 92.76211996373853
[0069.4427] # 2 | Change: 9.807776026343674 | RelError: 1.3582417755496532 | F(p) = 102.5698959900822
[0081.1687] # 3 | Change: 13.458247871464224 | RelError: 1.016799648520053 | F(p) = 89.11164811861798
[0081.1689] # 3 | Solve with lRCPA
[0081.1944] # 0 | Change: - | RelError: 1. | F(p) = 92.2163327230113
[0081.2623] # 1 | Change: 0.9338289143939704 | RelError: 0.7761187995784632 | F(p) = 91.28250380861734
[0081.2630] # 3 | Solve with RSSN
[0081.2643] # 0 | Change: - | RelError: 1. | F(p) = 92.2163327230113
[0092.6370] # 1 | Change: 0.545787240727222 | RelError: 9.6983364625381 | F(p) = 92.76211996373853
[0103.7757] # 2 | Change: 9.807776026343674 | RelError: 1.3582417755496532 | F(p) = 102.5698959900822
[0114.2383] # 3 | Change: 13.458247871464224 | RelError: 1.016799648520053 | F(p) = 89.11164811861798
[0124.8084] # 4 | Change: 0.28367719424691984 | RelError: 0.12677758212915832 | F(p) = 88.82797092437106
[0135.3330] # 5 | Change: 0.5267037528924448 | RelError: 0.599513197252568 | F(p) = 88.30126717147861
[0146.7076] # 6 | Change: 0.3425422203572026 | RelError: 0.10283295900360054 | F(p) = 88.64380939183582
[0158.1075] # 7 | Change: 0.3995281048921129 | RelError: 0.3267446381648376 | F(p) = 88.2442812869437
[0169.2589] # 8 | Change: 0.0036492442822577686 | RelError: 0.02373035088265717 | F(p) = 88.24063204266145
[0180.0724] # 9 | Change: 0.0042169538409098095 | RelError: 0.22727420088165007 | F(p) = 88.23641508882054
[0190.8936] # 10 | Change: 0.002708642313479004 | RelError: 0.00970201478275548 | F(p) = 88.23912373113401
[0201.8411] # 11 | Change: 0.005805070907399568 | RelError: 9.281413068244042e-5 | F(p) = 88.23331866022662
[0212.9209] # 12 | Change: 7.644625014791018e-6 | RelError: 4.829257573891894e-6 | F(p) = 88.2333110156016
[0223.5022] # 13 | Change: 3.298070794244268e-8 | RelError: 7.336521759635242e-8 | F(p) = 88.23331098262089
[0223.9088] Scale = 25
[0223.9111] Doing Pre-steps
[0223.9580] # 0 | Change: - | RelError: 1. | F(p) = 131.70877614507393
[0224.1194] # 1 | Change: 4.936566710966872e-10 | RelError: 1.0067271727169367 | F(p) = 131.70877614556758
[0224.2763] # 2 | Change: 2.5130489684534894 | RelError: 0.9923644930053698 | F(p) = 129.1957271771141
[0224.4362] # 3 | Change: 1.63739660356498 | RelError: 1.1103543221607797 | F(p) = 127.55833057354911
[0224.5989] # 4 | Change: 1.899783996428141 | RelError: 1.2110244114576663 | F(p) = 129.45811456997725
[0224.7536] # 5 | Change: 1.7837419156258818 | RelError: 1.2132017598374636 | F(p) = 131.24185648560314
[0224.8750] # 6 | Change: 1.3491842423203195 | RelError: 1.1195724018282902 | F(p) = 129.89267224328282
[0225.0199] # 7 | Change: 2.0905110345079834 | RelError: 1.1494107334199013 | F(p) = 131.9831832777908
[0225.1682] # 8 | Change: 1.3309448483775554 | RelError: 0.9975824911147367 | F(p) = 133.31412812616836
[0225.3209] # 9 | Change: 2.4814055618286375 | RelError: 0.9111313151620228 | F(p) = 130.83272256433972
[0225.4827] # 10 | Change: 3.259294380817579 | RelError: 0.7565231445947278 | F(p) = 127.57342818352214
[0225.6272] # 11 | Change: 3.0490010613110883 | RelError: 0.7075437644125605 | F(p) = 124.52442712221105
[0225.7834] # 12 | Change: 1.999413767374051 | RelError: 0.5834847764296928 | F(p) = 122.525013354837
[0225.9294] # 13 | Change: 1.5196750692214636 | RelError: 0.5652354320457006 | F(p) = 121.00533828561554
[0226.0823] # 14 | Change: 0.8108452474286878 | RelError: 0.4912324690256289 | F(p) = 120.19449303818685
[0226.0828] Clear cache
[0226.1288] # 0 | Change: - | RelError: 1. | F(p) = 120.19449303818685
[0226.2789] # 1 | Change: 2.7553807007119673 | RelError: 0.730267104418075 | F(p) = 117.43911233747488
[0226.4327] # 2 | Change: 0.8634898053613114 | RelError: 0.6422496853527494 | F(p) = 118.3026021428362
[0226.5594] # 3 | Change: 0.46038244568705977 | RelError: 0.5782460580409062 | F(p) = 117.84221969714913
[0226.5615] # 0 | Change: - | RelError: 1. | F(p) = 120.19449303818685
[0263.6631] # 1 | Change: 2.0884407634618327 | RelError: 6.231852371989431 | F(p) = 118.10605227472502
[0299.9569] # 2 | Change: 9.29475464403373 | RelError: 1.2226906258156156 | F(p) = 127.40080691875875
[0335.9049] # 3 | Change: 10.893982022445385 | RelError: 0.995860521629591 | F(p) = 116.50682489631336
[0335.9063] # 4 | Solve with lRCPA
[0336.0815] # 0 | Change: - | RelError: 1. | F(p) = 120.19449303818685
[0336.2061] # 1 | Change: 2.7553807007119673 | RelError: 0.730267104418075 | F(p) = 117.43911233747488
[0336.2066] # 4 | Solve with RSSN
[0336.2085] # 0 | Change: - | RelError: 1. | F(p) = 120.19449303818685
[0372.0443] # 1 | Change: 2.0884407634618327 | RelError: 6.231852371989431 | F(p) = 118.10605227472502
[0408.0998] # 2 | Change: 9.29475464403373 | RelError: 1.2226906258156156 | F(p) = 127.40080691875875
[0444.1364] # 3 | Change: 10.893982022445385 | RelError: 0.995860521629591 | F(p) = 116.50682489631336
[0480.0953] # 4 | Change: 1.7523131535246534 | RelError: 0.28576105847794525 | F(p) = 114.75451174278871
[0515.9704] # 5 | Change: 0.5670781074596505 | RelError: 0.26407102620337114 | F(p) = 114.18743363532906
[0551.8087] # 6 | Change: 0.03180682670586066 | RelError: 0.03917193714368047 | F(p) = 114.1556268086232
[0587.6561] # 7 | Change: 0.00010360482717430841 | RelError: 0.1841441061118715 | F(p) = 114.15552320379602
[0623.4807] # 8 | Change: 0.005174975607957322 | RelError: 0.012494067813628188 | F(p) = 114.16069817940398
[0659.2552] # 9 | Change: 0.006902537865613567 | RelError: 0.0029128647065262132 | F(p) = 114.15379564153837
[0695.0392] # 10 | Change: 3.0465050500083635e-5 | RelError: 0.003638107241686992 | F(p) = 114.15376517648787
[0730.8170] # 11 | Change: 2.3004906651635793e-5 | RelError: 0.0003744279038137618 | F(p) = 114.15378818139452
[0766.5858] # 12 | Change: 2.5205292260466194e-5 | RelError: 0.0007546599695210389 | F(p) = 114.15381338668678
[0806.4259] # 13 | Change: 7.6212224087157665e-6 | RelError: 2.3144032687150225e-5 | F(p) = 114.15382100790919
[0842.1482] # 14 | Change: 2.5289312759468885e-6 | RelError: 4.90982583252013e-6 | F(p) = 114.15382353684046
[0877.9306] # 15 | Change: 5.560379179314623e-8 | RelError: 7.23072621129412e-8 | F(p) = 114.15382359244425
[0878.3315] Scale = 30
[0878.3378] Doing Pre-steps
[0878.4123] # 0 | Change: - | RelError: 1. | F(p) = 158.75322842133008
[0878.5852] # 1 | Change: 4.454818736121524e-10 | RelError: 1.0054084752938137 | F(p) = 158.7532284208846
[0879.0131] # 2 | Change: 2.4592554968310196 | RelError: 1.0035787227059916 | F(p) = 156.29397292405358
[0879.2764] # 3 | Change: 1.2229465151624765 | RelError: 1.1790351308717142 | F(p) = 155.0710264088911
[0879.4759] # 4 | Change: 4.228359533034308 | RelError: 1.311793427469887 | F(p) = 159.2993859419254
[0879.6942] # 5 | Change: 1.1072572330475055 | RelError: 1.3000361904251279 | F(p) = 160.4066431749729
[0879.9097] # 6 | Change: 2.3208959539029195 | RelError: 1.229563461116682 | F(p) = 158.08574722107
[0880.1178] # 7 | Change: 0.29741653333078943 | RelError: 1.178050633965535 | F(p) = 157.7883306877392
[0880.3304] # 8 | Change: 0.25948528737444576 | RelError: 1.116556911506313 | F(p) = 158.04781597511365
[0880.5404] # 9 | Change: 0.5425997799851245 | RelError: 1.0777078925402959 | F(p) = 158.59041575509877
[0880.7549] # 10 | Change: 0.1803278036701954 | RelError: 1.0454383182575393 | F(p) = 158.41008795142858
[0880.9645] # 11 | Change: 2.137030863916607 | RelError: 1.0919431530719417 | F(p) = 160.5471188153452
[0881.1661] # 12 | Change: 2.154403128759725 | RelError: 1.1669367176349057 | F(p) = 162.7015219441049
[0881.3854] # 13 | Change: 1.6976087336374803 | RelError: 1.1660824720359082 | F(p) = 164.3991306777424
[0881.5971] # 14 | Change: 1.0217268216146635 | RelError: 1.12247308777435 | F(p) = 165.42085749935706
[0881.8224] # 15 | Change: 1.0106619430867454 | RelError: 1.094699780247266 | F(p) = 164.4101955562703
[0882.0411] # 16 | Change: 0.5387254815590268 | RelError: 1.0722697869629179 | F(p) = 163.87147007471128
[0882.2675] # 17 | Change: 0.13136568218035904 | RelError: 1.0910452872767495 | F(p) = 163.74010439253092
[0882.4698] # 18 | Change: 0.11078944400551904 | RelError: 1.0771421439586706 | F(p) = 163.6293149485254
[0882.6885] # 19 | Change: 0.07616314306352479 | RelError: 1.1078291403454223 | F(p) = 163.70547809158893
[0882.8907] # 20 | Change: 0.21271017758141397 | RelError: 1.092266902955725 | F(p) = 163.49276791400752
[0883.0905] # 21 | Change: 0.21362810772257035 | RelError: 1.1146710276750664 | F(p) = 163.27913980628495
[0883.2804] # 22 | Change: 0.5330791143934732 | RelError: 1.098486532037161 | F(p) = 162.74606069189147
[0883.4909] # 23 | Change: 0.30778189572382075 | RelError: 1.1126261532629034 | F(p) = 162.43827879616765
[0883.6908] # 24 | Change: 0.8056449240853567 | RelError: 1.098511132869053 | F(p) = 161.6326338720823
[0883.9213] # 25 | Change: 0.3182948460024875 | RelError: 1.1078157990721584 | F(p) = 161.3143390260798
[0884.1154] # 26 | Change: 0.9474502922300587 | RelError: 1.0962466599094685 | F(p) = 160.36688873384975
[0884.3137] # 27 | Change: 0.20449535088789617 | RelError: 1.1012127990917895 | F(p) = 160.16239338296185
[0884.5003] # 28 | Change: 0.9466748710160573 | RelError: 1.0875347188929576 | F(p) = 159.2157185119458
[0884.6899] # 29 | Change: 0.034860305058401764 | RelError: 1.094324686903704 | F(p) = 159.1808582068874
[0884.8885] # 30 | Change: 0.8812861206424429 | RelError: 1.078048438811231 | F(p) = 158.29957208624495
[0885.0832] # 31 | Change: 0.11776450575183617 | RelError: 1.087328356036005 | F(p) = 158.4173365919968
[0885.2879] # 32 | Change: 0.7922159746028967 | RelError: 1.0691986748989033 | F(p) = 157.6251206173939
[0885.4773] # 33 | Change: 0.19052435569281556 | RelError: 1.0798689849905447 | F(p) = 157.8156449730867
[0885.6748] # 34 | Change: 0.7410033109884182 | RelError: 1.0609111309926325 | F(p) = 157.0746416620983
[0885.8694] # 35 | Change: 0.1439998504106086 | RelError: 1.0719314736673622 | F(p) = 157.2186415125089
[0886.0663] # 36 | Change: 0.7115637454727164 | RelError: 1.053331379557853 | F(p) = 156.50707776703618
[0886.2619] # 37 | Change: 0.08931460951046688 | RelError: 1.062745877036016 | F(p) = 156.59639237654665
[0886.4616] # 38 | Change: 0.6619026920796784 | RelError: 1.0464515733780626 | F(p) = 155.93448968446697
[0886.6577] # 39 | Change: 0.05977758321182591 | RelError: 1.0538791015294418 | F(p) = 155.9942672676788
[0886.8527] # 40 | Change: 0.6042726264369094 | RelError: 1.0397223415275003 | F(p) = 155.38999464124188
[0887.0529] # 41 | Change: 0.047376270281148436 | RelError: 1.0466733999925684 | F(p) = 155.43737091152303
[0887.2439] # 42 | Change: 0.5356971427662813 | RelError: 1.0341607238591832 | F(p) = 154.90167376875675
[0887.4396] # 43 | Change: 0.049884695505824084 | RelError: 1.0408734393438113 | F(p) = 154.95155846426258
[0887.6356] # 44 | Change: 0.45822922839801095 | RelError: 1.0296698850225119 | F(p) = 154.49332923586456
[0887.8300] # 45 | Change: 0.06343369212274297 | RelError: 1.0361911352065427 | F(p) = 154.5567629279873
[0888.0323] # 46 | Change: 0.41337835265193235 | RelError: 1.0262287883798846 | F(p) = 154.14338457533538
[0888.2302] # 47 | Change: 0.03557390067965116 | RelError: 1.0327062695102522 | F(p) = 154.17895847601503
[0888.4271] # 48 | Change: 0.40358502474796865 | RelError: 1.0238550701446911 | F(p) = 153.77537345126706
[0888.6189] # 49 | Change: 0.02313929258917824 | RelError: 1.0303188974310484 | F(p) = 153.79851274385624
[0888.8181] # 50 | Change: 0.3771693658727884 | RelError: 1.0222640898669353 | F(p) = 153.42134337798345
[0889.0105] # 51 | Change: 0.025266987457513324 | RelError: 1.0284642021561132 | F(p) = 153.44661036544096
[0889.2204] # 52 | Change: 0.34602837503589967 | RelError: 1.0210049115148387 | F(p) = 153.10058199040506
[0889.4076] # 53 | Change: 0.03174230496520636 | RelError: 1.0268756310402576 | F(p) = 153.13232429537027
[0889.6017] # 54 | Change: 0.32376638945797254 | RelError: 1.019947118579142 | F(p) = 152.8085579059123
[0889.8047] # 55 | Change: 0.021862678029577864 | RelError: 1.0254431251686396 | F(p) = 152.83042058394187
[0889.9946] # 56 | Change: 0.30884363568509343 | RelError: 1.018877717721522 | F(p) = 152.52157694825678
[0890.1937] # 57 | Change: 0.01286442368001417 | RelError: 1.0239915086457743 | F(p) = 152.5344413719368
[0890.3965] # 58 | Change: 0.29319877261539773 | RelError: 1.0176386056220539 | F(p) = 152.2412425993214
[0890.6034] # 59 | Change: 0.0047404538808279995 | RelError: 1.0224092323035345 | F(p) = 152.24598305320222
[0890.8012] # 60 | Change: 0.2794529957155305 | RelError: 1.0161429118520908 | F(p) = 151.9665300574867
[0890.9892] # 61 | Change: 0.005449104810509198 | RelError: 1.0205537384982784 | F(p) = 151.96108095267618
[0891.1885] # 62 | Change: 0.26791914864031696 | RelError: 1.0142975026570449 | F(p) = 151.69316180403587
[0891.3812] # 63 | Change: 0.01807525626077222 | RelError: 1.0183516523173046 | F(p) = 151.6750865477751
[0891.5740] # 64 | Change: 0.25553015999665263 | RelError: 1.0121288470455752 | F(p) = 151.41955638777844
[0891.7762] # 65 | Change: 0.027884104011917543 | RelError: 1.0159879675475385 | F(p) = 151.39167228376652
[0891.9698] # 66 | Change: 0.23704919692102067 | RelError: 1.0099044712418561 | F(p) = 151.1546230868455
[0892.1576] # 67 | Change: 0.03563709204490806 | RelError: 1.0135833543151467 | F(p) = 151.1189859948006
[0892.3602] # 68 | Change: 0.2172067372710842 | RelError: 1.0078566550532806 | F(p) = 150.9017792575295
[0892.5606] # 69 | Change: 0.04236841427476179 | RelError: 1.011342454167162 | F(p) = 150.85941084325475
[0892.7537] # 70 | Change: 0.19693825177702706 | RelError: 1.0060602067423865 | F(p) = 150.66247259147772
[0892.9527] # 71 | Change: 0.050516003150448796 | RelError: 1.009229608793584 | F(p) = 150.61195658832727
[0893.1332] # 72 | Change: 0.17848519473423607 | RelError: 1.0043775891145734 | F(p) = 150.43347139359304
[0893.3358] # 73 | Change: 0.06013903112628327 | RelError: 1.0071088391732892 | F(p) = 150.37333236246675
[0893.5286] # 74 | Change: 0.16244956276025846 | RelError: 1.0025905972907827 | F(p) = 150.2108827997065
[0893.7193] # 75 | Change: 0.0712564319592559 | RelError: 1.0048295351707963 | F(p) = 150.13962636774724
[0893.9310] # 76 | Change: 0.1481202615609334 | RelError: 1.0005082078150143 | F(p) = 149.9915061061863
[0894.1225] # 77 | Change: 0.08323308445335442 | RelError: 1.0022744236634036 | F(p) = 149.90827302173295
[0894.3091] # 78 | Change: 0.13483680212394233 | RelError: 0.9980109013628354 | F(p) = 149.773436219609
[0894.5088] # 79 | Change: 0.09562059095915743 | RelError: 0.9993774936171695 | F(p) = 149.67781562864985
[0894.6945] # 80 | Change: 0.12181151986840177 | RelError: 0.9950564047704912 | F(p) = 149.55600410878145
[0894.8979] # 81 | Change: 0.10803032430916915 | RelError: 0.9961259520282303 | F(p) = 149.44797378447228
[0895.0927] # 82 | Change: 0.10704193264922424 | RelError: 0.9916757869604047 | F(p) = 149.34093185182306
[0895.2901] # 83 | Change: 0.12030845811725044 | RelError: 0.9925815382761995 | F(p) = 149.2206233937058
[0895.4793] # 84 | Change: 0.0883306969854516 | RelError: 0.988001442192397 | F(p) = 149.13229269672036
[0895.6901] # 85 | Change: 0.13359137439528013 | RelError: 0.988913300793235 | F(p) = 148.99870132232508
[0895.8861] # 86 | Change: 0.06972147454197852 | RelError: 0.9842506434014485 | F(p) = 148.9289798477831
[0896.0805] # 87 | Change: 0.14759102118955525 | RelError: 0.9852485610757316 | F(p) = 148.78138882659354
[0896.2704] # 88 | Change: 0.050516171026430357 | RelError: 0.9805248172348352 | F(p) = 148.7308726555671
[0896.4567] # 89 | Change: 0.16174825412628024 | RelError: 0.980901314790609 | F(p) = 148.56912440144083
[0896.6540] # 90 | Change: 0.03767568134719568 | RelError: 0.9761592954118482 | F(p) = 148.53144872009364
[0896.8440] # 91 | Change: 0.1742989443417855 | RelError: 0.9761384830673561 | F(p) = 148.35714977575185
[0897.0319] # 92 | Change: 0.026812073417858073 | RelError: 0.9710614622856174 | F(p) = 148.330337702334
[0897.2282] # 93 | Change: 0.1862861180691482 | RelError: 0.9708781899255943 | F(p) = 148.14405158426484
[0897.4172] # 94 | Change: 0.017245076810326054 | RelError: 0.9651692296351289 | F(p) = 148.12680650745452
[0897.6136] # 95 | Change: 0.19794948619608022 | RelError: 0.9650088481758801 | F(p) = 147.92885702125844
[0897.8016] # 96 | Change: 0.008726095694697733 | RelError: 0.9583919220921462 | F(p) = 147.92013092556374
[0897.9883] # 97 | Change: 0.20942728656282839 | RelError: 0.9584297782786333 | F(p) = 147.7107036390009
[0898.1819] # 98 | Change: 0.000869765472657491 | RelError: 0.9506209585284765 | F(p) = 147.70983387352825
[0898.3730] # 99 | Change: 0.22043889715729392 | RelError: 0.9507062357374131 | F(p) = 147.48939497637096
[0898.5640] # 100 | Change: 0.005449783739607028 | RelError: 0.9417289496336342 | F(p) = 147.49484476011057
[0898.7722] # 101 | Change: 0.2319999409426714 | RelError: 0.9418471218475696 | F(p) = 147.2628448191679
[0898.9616] # 102 | Change: 0.01483856409581108 | RelError: 0.9325252465349688 | F(p) = 147.2776833832637
[0899.1500] # 103 | Change: 0.23493267908136772 | RelError: 0.9332737930883763 | F(p) = 147.04275070418234
[0899.3486] # 104 | Change: 0.026864913328296325 | RelError: 0.9236267553861573 | F(p) = 147.06961561751064
[0899.5372] # 105 | Change: 0.23521056166913468 | RelError: 0.9255400102323447 | F(p) = 146.8344050558415
[0899.7294] # 106 | Change: 0.04171850304851432 | RelError: 0.9158020731150495 | F(p) = 146.87612355889001
[0899.9303] # 107 | Change: 0.23323536174154924 | RelError: 0.9198500464887069 | F(p) = 146.64288819714847
[0900.1189] # 108 | Change: 0.07054432094213325 | RelError: 0.9111890300782716 | F(p) = 146.7134325180906
[0900.3117] # 109 | Change: 0.21723024582865946 | RelError: 0.9181487871546182 | F(p) = 146.49620227226194
[0900.4988] # 110 | Change: 0.09428881230172692 | RelError: 0.9105922944477175 | F(p) = 146.59049108456367
[0900.6926] # 111 | Change: 0.203223384216642 | RelError: 0.9199958481785581 | F(p) = 146.38726770034702
[0900.8868] # 112 | Change: 0.11742262661780956 | RelError: 0.9138506965929488 | F(p) = 146.50469032696483
[0901.0771] # 113 | Change: 0.19518606182597864 | RelError: 0.9250675968319221 | F(p) = 146.30950426513886
[0901.2782] # 114 | Change: 0.13790473846043483 | RelError: 0.9200801709532134 | F(p) = 146.4474090035993
[0901.4720] # 115 | Change: 0.19352176383549136 | RelError: 0.931814363332437 | F(p) = 146.2538872397638
[0901.6567] # 116 | Change: 0.15348330577123193 | RelError: 0.928108192597584 | F(p) = 146.40737054553503
[0901.8550] # 117 | Change: 0.19668626596902072 | RelError: 0.9393438919130104 | F(p) = 146.210684279566
[0902.0540] # 118 | Change: 0.16361151440725052 | RelError: 0.9365080859120093 | F(p) = 146.37429579397326
[0902.2506] # 119 | Change: 0.20315632387752203 | RelError: 0.94591411439549 | F(p) = 146.17113947009574
[0902.4473] # 120 | Change: 0.16792516009888914 | RelError: 0.9443270510435057 | F(p) = 146.33906463019463
[0902.6360] # 121 | Change: 0.21197198737897338 | RelError: 0.9511879880343517 | F(p) = 146.12709264281565
[0902.8280] # 122 | Change: 0.16636845337822592 | RelError: 0.9504994743228511 | F(p) = 146.29346109619388
[0903.0363] # 123 | Change: 0.22220705250867923 | RelError: 0.954664799908792 | F(p) = 146.0712540436852
[0903.2211] # 124 | Change: 0.15938290786832 | RelError: 0.9541013602841469 | F(p) = 146.23063695155352
[0903.4186] # 125 | Change: 0.23267657773968153 | RelError: 0.9556523238682679 | F(p) = 145.99796037381384
[0903.6085] # 126 | Change: 0.14811563145036644 | RelError: 0.9541228480665612 | F(p) = 146.1460760052642
[0903.7982] # 127 | Change: 0.2427121788486204 | RelError: 0.9537147492493327 | F(p) = 145.90336382641559
[0903.9910] # 128 | Change: 0.13500399413317155 | RelError: 0.9505680956265175 | F(p) = 146.03836782054876
[0904.1842] # 129 | Change: 0.25200277970222373 | RelError: 0.948653358801554 | F(p) = 145.78636504084653
[0904.3744] # 130 | Change: 0.1206127578940368 | RelError: 0.9436457216285731 | F(p) = 145.90697779874057
[0904.5693] # 131 | Change: 0.25700687241374 | RelError: 0.9411523732941021 | F(p) = 145.64997092632683
[0904.7558] # 132 | Change: 0.10724862183073469 | RelError: 0.9341108979188971 | F(p) = 145.75721954815756
[0904.9604] # 133 | Change: 0.25646474370489614 | RelError: 0.9308840843019461 | F(p) = 145.50075480445267
[0905.1512] # 134 | Change: 0.09605302712262187 | RelError: 0.9229475802030828 | F(p) = 145.5968078315753
[0905.3501] # 135 | Change: 0.2507574106425068 | RelError: 0.919986865944732 | F(p) = 145.34605042093278
[0905.5460] # 136 | Change: 0.08755482518697022 | RelError: 0.9111865144897543 | F(p) = 145.43360524611975
[0905.7419] # 137 | Change: 0.24092317096588545 | RelError: 0.908842742717652 | F(p) = 145.19268207515387
[0905.9327] # 138 | Change: 0.08197355361710379 | RelError: 0.8998001894110511 | F(p) = 145.27465562877097
[0906.1298] # 139 | Change: 0.22825175458376634 | RelError: 0.8981710433223278 | F(p) = 145.0464038741872
[0906.3252] # 140 | Change: 0.07943116373698444 | RelError: 0.8896390913961989 | F(p) = 145.1258350379242
[0906.5156] # 141 | Change: 0.21411802056132956 | RelError: 0.8892396726522096 | F(p) = 144.91171701736286
[0906.7129] # 142 | Change: 0.07999717327246003 | RelError: 0.8813901830441934 | F(p) = 144.99171419063532
[0906.8997] # 143 | Change: 0.19978757692575755 | RelError: 0.8826019725963743 | F(p) = 144.79192661370956
[0907.0895] # 144 | Change: 0.0836649515444492 | RelError: 0.8755467605863602 | F(p) = 144.875591565254
[0907.2816] # 145 | Change: 0.18656019430395077 | RelError: 0.8786096968586773 | F(p) = 144.68903137095006
[0907.4834] # 146 | Change: 0.09013596597992546 | RelError: 0.8723898622666277 | F(p) = 144.77916733693
[0907.6744] # 147 | Change: 0.17542002265037127 | RelError: 0.8773918324409353 | F(p) = 144.60374731427962
[0907.8673] # 148 | Change: 0.09916505952350008 | RelError: 0.8720501928757732 | F(p) = 144.70291237380312
[0908.0555] # 149 | Change: 0.1672189217841833 | RelError: 0.8788745043000792 | F(p) = 144.53569345201893
[0908.2569] # 150 | Change: 0.10998580833310712 | RelError: 0.874405036107102 | F(p) = 144.64567926035204
[0908.4471] # 151 | Change: 0.1620683289881697 | RelError: 0.8828381407494865 | F(p) = 144.48361093136387
[0908.6507] # 152 | Change: 0.12189810099954457 | RelError: 0.8790836359404164 | F(p) = 144.60550903236341
[0908.8469] # 153 | Change: 0.16032820523207647 | RelError: 0.8887647846338139 | F(p) = 144.44518082713134
[0909.0348] # 154 | Change: 0.1339358037393481 | RelError: 0.8855189536787722 | F(p) = 144.5791166308707
[0909.2309] # 155 | Change: 0.16247586222945642 | RelError: 0.8958419175389639 | F(p) = 144.41664076864123
[0909.4276] # 156 | Change: 0.14458706945498534 | RelError: 0.8928644440040303 | F(p) = 144.56122783809622
[0909.6184] # 157 | Change: 0.16808701546423777 | RelError: 0.9030997597241379 | F(p) = 144.39314082263198
[0909.8183] # 158 | Change: 0.15242462259666922 | RelError: 0.900083867029508 | F(p) = 144.54556544522865
[0910.0104] # 159 | Change: 0.17662584043773677 | RelError: 0.909416309994964 | F(p) = 144.3689396047909
[0910.1981] # 160 | Change: 0.15604218004483528 | RelError: 0.906005980255564 | F(p) = 144.52498178483575
[0910.3980] # 161 | Change: 0.18715914634100272 | RelError: 0.9135954138644506 | F(p) = 144.33782263849474
[0910.5852] # 162 | Change: 0.15442181148895884 | RelError: 0.9094224950247334 | F(p) = 144.4922444499837
[0910.7790] # 163 | Change: 0.19849425877293925 | RelError: 0.9144886813797244 | F(p) = 144.29375019121076
[0910.9667] # 164 | Change: 0.14699241304973043 | RelError: 0.9092182751043818 | F(p) = 144.4407426042605
[0911.1538] # 165 | Change: 0.20921622502598325 | RelError: 0.9111323066199308 | F(p) = 144.2315263792345
[0911.3515] # 166 | Change: 0.13376527178130004 | RelError: 0.9045054991987541 | F(p) = 144.3652916510158
[0911.5386] # 167 | Change: 0.21781558859444772 | RelError: 0.9028615377588439 | F(p) = 144.14747606242136
[0911.7446] # 168 | Change: 0.11529512814465193 | RelError: 0.894726467282244 | F(p) = 144.262771190566
[0911.9483] # 169 | Change: 0.2228754495091323 | RelError: 0.8893723861828715 | F(p) = 144.03989574105688
[0912.1353] # 170 | Change: 0.0925159109009428 | RelError: 0.8796948129883976 | F(p) = 144.13241165195782
[0912.3369] # 171 | Change: 0.223291098807465 | RelError: 0.8707101864427126 | F(p) = 143.90912055315036
[0912.5305] # 172 | Change: 0.06651291214330968 | RelError: 0.8595572837945875 | F(p) = 143.97563346529367
[0912.7175] # 173 | Change: 0.21846852001246475 | RelError: 0.8471775201149179 | F(p) = 143.7571649452812
[0912.9067] # 174 | Change: 0.03825554060011882 | RelError: 0.8348650931295843 | F(p) = 143.79542048588132
[0913.0968] # 175 | Change: 0.2036389877477518 | RelError: 0.819943082539811 | F(p) = 143.59178149813357
[0913.2856] # 176 | Change: 0.01145568224580984 | RelError: 0.8077073457188508 | F(p) = 143.60323718037938
[0913.4821] # 177 | Change: 0.1809360257088315 | RelError: 0.7923114004462435 | F(p) = 143.42230115467055
[0913.6690] # 178 | Change: 0.008426110352445448 | RelError: 0.7817298490855112 | F(p) = 143.4138750443181
[0913.8886] # 179 | Change: 0.14606951934320023 | RelError: 0.7683470140096477 | F(p) = 143.2678055249749
[0914.0863] # 180 | Change: 0.023889878630114936 | RelError: 0.7570890729870997 | F(p) = 143.2439156463448
[0914.2754] # 181 | Change: 0.11787524582956621 | RelError: 0.7469790091969807 | F(p) = 143.12604040051522
[0914.4669] # 182 | Change: 0.03430990541733081 | RelError: 0.733022480224273 | F(p) = 143.0917304950979
[0914.6595] # 183 | Change: 0.10305903648972503 | RelError: 0.7247193865052037 | F(p) = 142.98867145860817
[0914.8527] # 184 | Change: 0.044789784251946685 | RelError: 0.711197178510671 | F(p) = 142.94388167435622
[0915.0458] # 185 | Change: 0.08612978302980423 | RelError: 0.7041339151599084 | F(p) = 142.85775189132642
[0915.2323] # 186 | Change: 0.04372265015788912 | RelError: 0.693671256116296 | F(p) = 142.81402924116853
[0915.4226] # 187 | Change: 0.06294325257445621 | RelError: 0.689645760643442 | F(p) = 142.75108598859407
[0915.6242] # 188 | Change: 0.036334186751787456 | RelError: 0.684698009998972 | F(p) = 142.71475180184228
[0915.8123] # 189 | Change: 0.031788956182367656 | RelError: 0.6875551246136979 | F(p) = 142.68296284565992
[0916.0015] # 190 | Change: 0.014107622357045102 | RelError: 0.6913530964049808 | F(p) = 142.66885522330287
[0916.1948] # 191 | Change: 0.010348787874278287 | RelError: 0.7064094473534752 | F(p) = 142.67920401117715
[0916.3865] # 192 | Change: 0.029453030552872406 | RelError: 0.7142734159822136 | F(p) = 142.70865704173002
[0916.5767] # 193 | Change: 0.032304297585312725 | RelError: 0.7428253887733889 | F(p) = 142.74096133931533
[0916.7728] # 194 | Change: 0.08818375285397906 | RelError: 0.7481414434679499 | F(p) = 142.8291450921693
[0916.9607] # 195 | Change: 0.014129154745717187 | RelError: 0.7864818441109054 | F(p) = 142.84327424691503
[0917.1612] # 196 | Change: 0.15851339808324383 | RelError: 0.7948877329639615 | F(p) = 143.00178764499827
[0917.3371] # 197 | Change: 0.011807234513980802 | RelError: 0.8406214477868375 | F(p) = 142.9899804104843
[0917.5266] # 198 | Change: 0.2400937191834771 | RelError: 0.8540783849142464 | F(p) = 143.23007412966777
[0917.7182] # 199 | Change: 0.04563776505321471 | RelError: 0.9054340758061572 | F(p) = 143.18443636461456
[0917.9130] # 200 | Change: 0.3238680769447626 | RelError: 0.9256221379570972 | F(p) = 143.50830444155932
[0918.1051] # 201 | Change: 0.07964977673717044 | RelError: 0.9780478537278625 | F(p) = 143.42865466482215
[0918.3000] # 202 | Change: 0.40314640823535797 | RelError: 1.007176340442786 | F(p) = 143.8318010730575
[0918.4903] # 203 | Change: 0.10946384125068676 | RelError: 1.0271142382508147 | F(p) = 143.72233723180682
[0918.6865] # 204 | Change: 0.332180453420591 | RelError: 1.062146082519431 | F(p) = 144.0545176852274
[0918.8758] # 205 | Change: 0.11304242569659095 | RelError: 1.0491029673942487 | F(p) = 143.94147525953082
[0919.0664] # 206 | Change: 0.16918529105646485 | RelError: 1.0722586770747973 | F(p) = 144.11066055058728
[0919.2585] # 207 | Change: 0.13413974558409336 | RelError: 1.0509421075081704 | F(p) = 143.9765208050032
[0919.4493] # 208 | Change: 0.05793839458857519 | RelError: 1.0518539051368783 | F(p) = 144.03445919959177
[0919.6442] # 209 | Change: 0.19005501613847287 | RelError: 1.0295884845309669 | F(p) = 143.8444041834533
[0919.8390] # 210 | Change: 0.006940635809456808 | RelError: 1.0100888821898597 | F(p) = 143.85134481926275
[0920.0316] # 211 | Change: 0.2576862231145185 | RelError: 0.992874358229122 | F(p) = 143.59365859614823
[0920.2292] # 212 | Change: 0.0233157951973908 | RelError: 0.9609153861548639 | F(p) = 143.61697439134562
[0920.4242] # 213 | Change: 0.31103060036068086 | RelError: 0.9403334326679174 | F(p) = 143.30594379098494
[0920.6189] # 214 | Change: 0.03647541431686818 | RelError: 0.9024870770781723 | F(p) = 143.3424192053018
[0920.8182] # 215 | Change: 0.33424636611431424 | RelError: 0.8514851571672127 | F(p) = 143.0081728391875
[0921.0245] # 216 | Change: 0.06143633622977518 | RelError: 0.8134291506205138 | F(p) = 142.94673650295772
[0921.2159] # 217 | Change: 0.29890042738307443 | RelError: 0.7408920889656025 | F(p) = 142.64783607557465
[0921.4168] # 218 | Change: 0.1688326035103671 | RelError: 0.6844149345159037 | F(p) = 142.47900347206428
[0921.6094] # 219 | Change: 0.2904460447855399 | RelError: 0.5880224073125581 | F(p) = 142.18855742727874
[0921.8048] # 220 | Change: 0.2865359950960453 | RelError: 0.48735811564315723 | F(p) = 141.9020214321827
[0921.8051] Clear cache
[0921.8657] # 0 | Change: - | RelError: 1. | F(p) = 141.9020214321827
[0922.0683] # 1 | Change: 7.836154537051044 | RelError: 1.57880865411841 | F(p) = 149.73817596923374
[0922.2639] # 2 | Change: 3.2137627050144033 | RelError: 1.585302094111569 | F(p) = 152.95193867424814
[0922.4609] # 3 | Change: 4.846237157357933 | RelError: 1.994973894893379 | F(p) = 157.79817583160607
[0922.4639] # 0 | Change: - | RelError: 1. | F(p) = 141.9020214321827
[1019.9995] # 1 | Change: 0.543589160054438 | RelError: 2.4185240445139637 | F(p) = 142.44561059223713
[1120.7780] # 2 | Change: 1.2933225114882987 | RelError: 0.6436094797111543 | F(p) = 143.73893310372543
[1218.0479] # 3 | Change: 3.040164567709411 | RelError: 0.40054865780674703 | F(p) = 140.69876853601602
[1218.0491] # 5 | Solve with lRCPA
[1218.1226] # 0 | Change: - | RelError: 1. | F(p) = 141.9020214321827
[1218.3722] # 1 | Change: 7.836154537051044 | RelError: 1.57880865411841 | F(p) = 149.73817596923374
[1218.3726] # 5 | Solve with RSSN
[1218.3753] # 0 | Change: - | RelError: 1. | F(p) = 141.9020214321827
[1315.3208] # 1 | Change: 0.543589160054438 | RelError: 2.4185240445139637 | F(p) = 142.44561059223713
[1412.1111] # 2 | Change: 1.2933225114882987 | RelError: 0.6436094797111543 | F(p) = 143.73893310372543
[1509.3200] # 3 | Change: 3.040164567709411 | RelError: 0.40054865780674703 | F(p) = 140.69876853601602
[1606.1927] # 4 | Change: 0.5647451198696274 | RelError: 0.08327131337421192 | F(p) = 140.1340234161464
[1703.3518] # 5 | Change: 0.007345614672516376 | RelError: 0.11446285312045089 | F(p) = 140.1413690308189
[1800.6245] # 6 | Change: 0.008792072733086798 | RelError: 0.005558313053951449 | F(p) = 140.13257695808582
[1898.2592] # 7 | Change: 0.0015181018475800556 | RelError: 0.03244145027786008 | F(p) = 140.13105885623824
[1999.7492] # 8 | Change: 6.902770269334724e-5 | RelError: 0.0011682291186960237 | F(p) = 140.13098982853555
[2099.5162] # 9 | Change: 1.6720972269013146e-5 | RelError: 0.00012391831181897146 | F(p) = 140.13097310756328
[2201.3925] # 10 | Change: 1.9033305136417766e-6 | RelError: 0.00012574448140674501 | F(p) = 140.13097120423276
[2298.4262] # 11 | Change: 6.357953452607035e-8 | RelError: 1.5572893716168187e-6 | F(p) = 140.1309712678123


==> experiments/article-RSSN-scaling-of-algorithm-2021-05-06-17-22-48/result-S2.txt <==
\begin{table}[h!]
   \begin{tabular}{c|c|c|c|c|c|c}
   \hline \hline
   $\lambda =$ 1.0e-6 &\multicolumn{2}{c|}{Pre-steps}  &\multicolumn{2}{c|}{lRCPA} & \multicolumn{2}{c}{PD-RSSN} \\ \hline
   d & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   10 & 0.237339 & 5 & 0.254172 &  1  &  6.042585 &  8 \\ \hline
   15 & 0.518523 & 7 & 0.164297 &  1  &  26.417069 &  10 \\ \hline
   20 & 0.989935 & 10 & 0.144289 &  1  &  138.522887 &  13 \\ \hline
   25 & 2.147139 & 14 & 0.307658 &  1  &  577.479561 &  15 \\ \hline
   30 & 42.321087 & 220 & 0.313329 &  1  &  1109.928274 &  11 \\ \hline
    \hline
   \end{tabular}
   \end{table}

==> experiments/article-RSSN-scaling-of-algorithm-2021-05-06-17-22-48/result-SPD3.txt <==
\begin{table}[h!]
   \begin{tabular}{c|c|c|c|c|c|c}
   \hline \hline
   $\lambda =$ 1.0e-6 &\multicolumn{2}{c|}{Pre-steps}  &\multicolumn{2}{c|}{lRCPA} & \multicolumn{2}{c}{PD-RSSN} \\ \hline
   d & Time  & \# Iterations  & Time   & \# Iterations   & Time   & \# Iterations  \\ \hline
   4 & 0.3881 & 2 & 0.12366 &  1  &  24.537367 &  9 \\ \hline
   7 & 0.477252 & 2 & 0.276716 &  1  &  124.294033 &  15 \\ \hline
   10 & 0.923596 & 2 & 0.525621 &  1  &  237.626879 &  12 \\ \hline
   13 & 1.539993 & 2 & 1.086179 &  1  &  703.031183 &  15 \\ \hline
   16 & 3.464885 & 3 & 1.520234 &  1  &  1602.052781 &  15 \\ \hline
    \hline
   \end{tabular}
   \end{table}
